Local information sources received the most attention from Puerto Ricans during the aftermath of Hurricane Mar\'ia

In September 2017, Hurricane Mar\'ia made landfall across the Caribbean region as a category 4 storm. In the aftermath, many residents of Puerto Rico were without power or clean running water for nearly a year. Using both English and Spanish tweets from September 16 to October 15 2017, we investigate discussion of Mar\'ia both on and off the island, constructing a proxy for the temporal network of communication between victims of the hurricane and others. We use information theoretic tools to compare the lexical divergence of different subgroups within the network. Lastly, we quantify temporal changes in user prominence throughout the event. We find at the global level that Spanish tweets more often contained messages of hope and a focus on those helping. At the local level, we find that information propagating among Puerto Ricans most often originated from sources local to the island, such as journalists and politicians. Critically, content from these accounts overshadows content from celebrities, global news networks, and the like for the large majority of the time period studied. Our findings reveal insight into ways social media campaigns could be deployed to disseminate relief information during similar events in the future.

==> scratch-figure-optimizing.txt <==
figuresT/tweetVolume-forPaper.pdf
figuresT/lensSweep.pdf
figuresT/tweetHapps-forPaper.pdf
figuresT/spanish-english-h-shift-all-forPaper.pdf
figuresT/spanish-english-h-shift-2017-09-19-forPaper.pdf
figuresT/egoNetwork30day-individual-PuertoRico.pdf
figuresT/prGephiNetwork0206.pdf
figuresT/prGephiNetwork0206-before.pdf
figuresT/prGephiNetwork0206-after.pdf
figuresT/before+after_maria_jsdShift.pdf  
figures/ricardorossello_vs_CHAYANNEMUSIC_maria_jsdShift.pdf
figuresT/ricardorossello_vs_MashiRafael_maria_jsdShift.pdf
figuresT/stackedInDegreeTS-type.pdf
figures/stackedInDegreeTS-50.pdf



du -s figuresT/tweetVolume-forPaper*.pdf
du -s figuresT/lensSweep*.pdf
du -s figuresT/tweetHapps-forPaper*.pdf
du -s figuresT/spanish-english-h-shift-all-forPaper*.pdf
du -s figuresT/spanish-english-h-shift-2017-09-19-forPaper*.pdf
du -s figuresT/egoNetwork30day-individual-PuertoRico*.pdf
du -s figuresT/prGephiNetwork0206*.pdf
du -s figuresT/prGephiNetwork0206-before*.pdf
du -s figuresT/prGephiNetwork0206-after*.pdf
du -s figuresT/before+after_maria_jsdShift*.pdf  
du -s figures/ricardorossello_vs_CHAYANNEMUSIC_maria_jsdShift*.pdf
du -s figuresT/ricardorossello_vs_MashiRafael_maria_jsdShift*.pdf
du -s figuresT/stackedInDegreeTS-type*.pdf
du -s figures/stackedInDegreeTS-50*.pdf

cp \
figuresT/tweetVolume-forPaper-optimized.pdf \
figuresT/lensSweep-optimized.pdf \
figuresT/tweetHapps-forPaper-optimized.pdf \
figuresT/spanish-english-h-shift-all-forPaper-optimized.pdf \
figuresT/spanish-english-h-shift-2017-09-19-forPaper-optimized.pdf \
figuresT/egoNetwork30day-individual-PuertoRico-optimized.pdf \
figuresT/prGephiNetwork0206-optimized.pdf \
figuresT/prGephiNetwork0206-before-optimized.pdf \
figuresT/prGephiNetwork0206-after-optimized.pdf \
figuresT/before+after_maria_jsdShift.pdf   \
figures/ricardorossello_vs_CHAYANNEMUSIC_maria_jsdShift.pdf \
figuresT/ricardorossello_vs_MashiRafael_maria_jsdShift.pdf \
figuresT/stackedInDegreeTS-type-optimized.pdf \
figures/stackedInDegreeTS-50-optimized.pdf \
../figures/.


==> startsupp.txt <==
14

